Substitutes for the non-existent square lattice designs for 36 varieties

Square lattice designs are often used in trials of new varieties of various agricultural crops. However, there are no square lattice designs for 36 varieties in blocks of size six for four or more replicates. Here we use three different approaches to construct designs for up to eight replicates. All the designs perform well in terms of giving a low average variance of variety contrasts. Supplementary materials are available online.

==> Delta.csv <==
Replicate,  Block,  Variety
1,           1,      1
1,           1,      7
1,           1,     13
1,           1,     19
1,           1,     25
1,           1,     31
1,           2,      2
1,           2,      8
1,           2,     14
1,           2,     20
1,           2,     26
1,           2,     32
1,           3,      3
1,           3,      9
1,           3,     15
1,           3,     21
1,           3,     27
1,           3,     33
1,           4,      4
1,           4,     10
1,           4,     16
1,           4,     22
1,           4,     28
1,           4,     34
1,           5,      5
1,           5,     11
1,           5,     17
1,           5,     23
1,           5,     29
1,           5,     35
1,           6,      6
1,           6,     12
1,           6,     18
1,           6,     24
1,           6,     30
1,           6,     36
2,           7,      1
2,           7,      2
2,           7,      3
2,           7,      4
2,           7,      5
2,           7,      6
2,           8,      7
2,           8,      8
2,           8,      9
2,           8,     10
2,           8,     11
2,           8,     12
2,           9,     13
2,           9,     14
2,           9,     15
2,           9,     16
2,           9,     17
2,           9,     18
2,          10,     19
2,          10,     20
2,          10,     21
2,          10,     22
2,          10,     23
2,          10,     24
2,          11,     25
2,          11,     26
2,          11,     27
2,          11,     28
2,          11,     29
2,          11,     30
2,          12,     31
2,          12,     32
2,          12,     33
2,          12,     34
2,          12,     35
2,          12,     36
3,          13,      1
3,          13,      8
3,          13,     15
3,          13,     22
3,          13,     29
3,          13,     36
3,          14,      2
3,          14,      7
3,          14,     16
3,          14,     24
3,          14,     27
3,          14,     35
3,          15,      3
3,          15,     12
3,          15,     13
3,          15,     23
3,          15,     26
3,          15,     34
3,          16,      4
3,          16,     11
3,          16,     14
3,          16,     19
3,          16,     30
3,          16,     33
3,          17,      5
3,          17,     10
3,          17,     18
3,          17,     21
3,          17,     25
3,          17,     32
3,          18,      6
3,          18,      9
3,          18,     17
3,          18,     20
3,          18,     28
3,          18,     31
4,          19,      1
4,          19,      9
4,          19,     14
4,          19,     24
4,          19,     29
4,          19,     34
4,          20,      2
4,          20,     11
4,          20,     13
4,          20,     21
4,          20,     28
4,          20,     36
4,          21,      3
4,          21,      7
4,          21,     17
4,          21,     22
4,          21,     30
4,          21,     32
4,          22,      4
4,          22,      8
4,          22,     18
4,          22,     23
4,          22,     27
4,          22,     31
4,          23,      5
4,          23,     12
4,          23,     16
4,          23,     20
4,          23,     25
4,          23,     33
4,          24,      6
4,          24,     10
4,          24,     15
4,          24,     19
4,          24,     26
4,          24,     35
5,          25,      1
5,          25,      9
5,          25,     16
5,          25,     23
5,          25,     30
5,          25,     32
5,          26,      2
5,          26,     10
5,          26,     13
5,          26,     24
5,          26,     29
5,          26,     33
5,          27,      3
5,          27,      8
5,          27,     18
5,          27,     19
5,          27,     28
5,          27,     35
5,          28,      4
5,          28,      7
5,          28,     17
5,          28,     21
5,          28,     26
5,          28,     36
5,          29,      5
5,          29,     12
5,          29,     14
5,          29,     22
5,          29,     27
5,          29,     31
5,          30,      6
5,          30,     11
5,          30,     15
5,          30,     20
5,          30,     25
5,          30,     34
6,          31,      1
6,          31,     10
6,          31,     17
6,          31,     20
6,          31,     27
6,          31,     36
6,          32,      2
6,          32,      9
6,          32,     18
6,          32,     22
6,          32,     25
6,          32,     35
6,          33,      3
6,          33,     11
6,          33,     16
6,          33,     24
6,          33,     26
6,          33,     31
6,          34,      4
6,          34,     12
6,          34,     15
6,          34,     19
6,          34,     29
6,          34,     32
6,          35,      5
6,          35,      8
6,          35,     13
6,          35,     21
6,          35,     30
6,          35,     34
6,          36,      6
6,          36,      7
6,          36,     14
6,          36,     23
6,          36,     28
6,          36,     33
7,          37,      1
7,          37,     11
7,          37,     18
7,          37,     22
7,          37,     26
7,          37,     33
7,          38,      2
7,          38,     12
7,          38,     17
7,          38,     19
7,          38,     27
7,          38,     34
7,          39,      3
7,          39,     10
7,          39,     14
7,          39,     23
7,          39,     25
7,          39,     36
7,          40,      4
7,          40,      9
7,          40,     13
7,          40,     20
7,          40,     30
7,          40,     35
7,          41,      5
7,          41,      7
7,          41,     15
7,          41,     24
7,          41,     28
7,          41,     32
7,          42,      6
7,          42,      8
7,          42,     16
7,          42,     21
7,          42,     29
7,          42,     31
8,          43,      1
8,          43,     12
8,          43,     14
8,          43,     21
8,          43,     28
8,          43,     35
8,          44,      2
8,          44,     10
8,          44,     15
8,          44,     23
8,          44,     30
8,          44,     31
8,          45,      3
8,          45,      7
8,          45,     18
8,          45,     20
8,          45,     29
8,          45,     34
8,          46,      4
8,          46,      8
8,          46,     17
8,          46,     24
8,          46,     25
8,          46,     33
8,          47,      5
8,          47,      9
8,          47,     16
8,          47,     19
8,          47,     26
8,          47,     36
8,          48,      6
8,          48,     11
8,          48,     13
8,          48,     22
8,          48,     27
8,          48,     32



==> Gamma.csv <==
Replicate,  Block,  Variety
1,           1,      1
1,           1,      7
1,           1,     13
1,           1,     19
1,           1,     25
1,           1,     31
1,           2,      2
1,           2,      8
1,           2,     14
1,           2,     20
1,           2,     26
1,           2,     32
1,           3,      3
1,           3,      9
1,           3,     15
1,           3,     21
1,           3,     27
1,           3,     33
1,           4,      4
1,           4,     10
1,           4,     16
1,           4,     22
1,           4,     28
1,           4,     34
1,           5,      5
1,           5,     11
1,           5,     17
1,           5,     23
1,           5,     29
1,           5,     35
1,           6,      6
1,           6,     12
1,           6,     18
1,           6,     24
1,           6,     30
1,           6,     36
2,           7,      1
2,           7,      2
2,           7,      3
2,           7,      4
2,           7,      5
2,           7,      6
2,           8,      7
2,           8,      8
2,           8,      9
2,           8,     10
2,           8,     11
2,           8,     12
2,           9,     13
2,           9,     14
2,           9,     15
2,           9,     16
2,           9,     17
2,           9,     18
2,          10,     19
2,          10,     20
2,          10,     21
2,          10,     22
2,          10,     23
2,          10,     24
2,          11,     25
2,          11,     26
2,          11,     27
2,          11,     28
2,          11,     29
2,          11,     30
2,          12,     31
2,          12,     32
2,          12,     33
2,          12,     34
2,          12,     35
2,          12,     36
3,          13,      1
3,          13,      8
3,          13,     18
3,          13,     21
3,          13,     28
3,          13,     35
3,          14,      2
3,          14,      7
3,          14,     16
3,          14,     24
3,          14,     29
3,          14,     33
3,          15,      6
3,          15,     10
3,          15,     13
3,          15,     23
3,          15,     27
3,          15,     32
3,          16,      3
3,          16,     12
3,          16,     17
3,          16,     19
3,          16,     26
3,          16,     34
3,          17,      4
3,          17,     11
3,          17,     15
3,          17,     20
3,          17,     25
3,          17,     36
3,          18,      5
3,          18,      9
3,          18,     14
3,          18,     22
3,          18,     30
3,          18,     31
4,          19,      2
4,          19,      7
4,          19,     15
4,          19,     23
4,          19,     30
4,          19,     34
4,          20,      1
4,          20,      8
4,          20,     17
4,          20,     22
4,          20,     27
4,          20,     36
4,          21,      3
4,          21,     11
4,          21,     14
4,          21,     24
4,          21,     28
4,          21,     31
4,          22,      5
4,          22,     10
4,          22,     18
4,          22,     20
4,          22,     25
4,          22,     33
4,          23,      6
4,          23,      9
4,          23,     16
4,          23,     19
4,          23,     26
4,          23,     35
4,          24,      4
4,          24,     12
4,          24,     13
4,          24,     21
4,          24,     29
4,          24,     32
5,          25,      3
5,          25,     10
5,          25,     14
5,          25,     19
5,          25,     29
5,          25,     36
5,          26,      4
5,          26,      9
5,          26,     18
5,          26,     23
5,          26,     26
5,          26,     31
5,          27,      2
5,          27,     12
5,          27,     15
5,          27,     22
5,          27,     25
5,          27,     35
5,          28,      1
5,          28,     11
5,          28,     16
5,          28,     21
5,          28,     30
5,          28,     32
5,          29,      5
5,          29,      8
5,          29,     13
5,          29,     24
5,          29,     27
5,          29,     34
5,          30,      6
5,          30,      7
5,          30,     17
5,          30,     20
5,          30,     28
5,          30,     33
6,          31,      4
6,          31,      9
6,          31,     17
6,          31,     24
6,          31,     25
6,          31,     32
6,          32,      3
6,          32,     10
6,          32,     13
6,          32,     20
6,          32,     30
6,          32,     35
6,          33,      5
6,          33,      7
6,          33,     16
6,          33,     21
6,          33,     26
6,          33,     36
6,          34,      6
6,          34,      8
6,          34,     15
6,          34,     22
6,          34,     29
6,          34,     31
6,          35,      1
6,          35,     12
6,          35,     14
6,          35,     23
6,          35,     28
6,          35,     33
6,          36,      2
6,          36,     11
6,          36,     18
6,          36,     19
6,          36,     27
6,          36,     34
7,          37,      5
7,          37,     12
7,          37,     16
7,          37,     20
7,          37,     27
7,          37,     31
7,          38,      6
7,          38,     11
7,          38,     14
7,          38,     21
7,          38,     25
7,          38,     34
7,          39,      4
7,          39,      8
7,          39,     17
7,          39,     19
7,          39,     30
7,          39,     33
7,          40,      2
7,          40,      9
7,          40,     13
7,          40,     23
7,          40,     28
7,          40,     36
7,          41,      3
7,          41,      7
7,          41,     18
7,          41,     22
7,          41,     29
7,          41,     32
7,          42,      1
7,          42,     10
7,          42,     15
7,          42,     24
7,          42,     26
7,          42,     35
8,          43,      6
8,          43,     11
8,          43,     13
8,          43,     22
8,          43,     26
8,          43,     33
8,          44,      5
8,          44,     12
8,          44,     15
8,          44,     19
8,          44,     28
8,          44,     32
8,          45,      1
8,          45,      9
8,          45,     18
8,          45,     20
8,          45,     29
8,          45,     34
8,          46,      4
8,          46,      7
8,          46,     14
8,          46,     24
8,          46,     27
8,          46,     35
8,          47,      2
8,          47,     10
8,          47,     17
8,          47,     21
8,          47,     30
8,          47,     31
8,          48,      3
8,          48,      8
8,          48,     16
8,          48,     23
8,          48,     25
8,          48,     36



==> Theta_4_replicates.csv <==
Replicate,  Block,  Variety
1,           1,      16
1,           1,       2
1,           1,      36
1,           1,      23
1,           1,      27
1,           1,      33
1,           2,       3
1,           2,      25
1,           2,      21
1,           2,      17
1,           2,      26
1,           2,      18
1,           3,      28
1,           3,       7
1,           3,       4
1,           3,       8
1,           3,      19
1,           3,      14
1,           4,      11
1,           4,       1
1,           4,      29
1,           4,       9
1,           4,      31
1,           4,      15
1,           5,      10
1,           5,      30
1,           5,      34
1,           5,      32
1,           5,      22
1,           5,      24
1,           6,      20
1,           6,       6
1,           6,      13
1,           6,      12
1,           6,      35
1,           6,       5
2,           7,      17
2,           7,      13
2,           7,       8
2,           7,      15
2,           7,      27
2,           7,      24
2,           8,      25
2,           8,      28
2,           8,      20
2,           8,      22
2,           8,      31
2,           8,      16
2,           9,      35
2,           9,      29
2,           9,      14
2,           9,      26
2,           9,      10
2,           9,      23
2,          10,       5
2,          10,       1
2,          10,       2
2,          10,      18
2,          10,      34
2,          10,       7
2,          11,      11
2,          11,      21
2,          11,       4
2,          11,      32
2,          11,       6
2,          11,      36
2,          12,       3
2,          12,       9
2,          12,      12
2,          12,      30
2,          12,      33
2,          12,      19
3,          13,      26
3,          13,      13
3,          13,       2
3,          13,      31
3,          13,      19
3,          13,      32
3,          14,      24
3,          14,      14
3,          14,      16
3,          14,       5
3,          14,       3
3,          14,      11
3,          15,       7
3,          15,      36
3,          15,       9
3,          15,      35
3,          15,      17
3,          15,      22
3,          16,      10
3,          16,      28
3,          16,      18
3,          16,      15
3,          16,      23
3,          16,       6
3,          17,      25
3,          17,      27
3,          17,       4
3,          17,      12
3,          17,      34
3,          17,      29
3,          18,      33
3,          18,      21
3,          18,      30
3,          18,       1
3,          18,       8
3,          18,      20
4,          19,       6
4,          19,      29 
4,          19,       2
4,          19,       8
4,          19,      22
4,          19,       3
4,          20,      13
4,          20,      10
4,          20,      25
4,          20,      11
4,          20,       7
4,          20,      33
4,          21,      21
4,          21,      34
4,          21,      16
4,          21,      15
4,          21,      19
4,          21,      35
4,          22,      28
4,          22,      12
4,          22,      36
4,          22,       1
4,          22,      24
4,          22,      26
4,          23,      23
4,          23,       4
4,          23,      31
4,          23,      17
4,          23,      30
4,          23,       5
4,          24,      18
4,          24,       9
4,          24,      14
4,          24,      20
4,          24,      32
4,          24,      27



==> Theta_5_replicates.csv <==
Replicate,  Block,  Variety
1,           1,      9
1,           1,     14 
1,           1,     15
1,           1,     30
1,           1,      3
1,           1,     36
1,           2,     12
1,           2,     29 
1,           2,     32
1,           2,      4
1,           2,      5
1,           2,     35
1,           3,      2
1,           3,      1
1,           3,     18
1,           3,     33
1,           3,     19
1,           3,     21
1,           4,     23 
1,           4,     28
1,           4,     34
1,           4,     27
1,           4,     20
1,           4,     11
1,           5,      6
1,           5,     22
1,           5,     10
1,           5,      7
1,           5,     17
1,           5,      8
1,           6,     31
1,           6,     24
1,           6,     13
1,           6,     16
1,           6,     26
1,           6,     25
2,           7,     24 
2,           7,      7
2,           7,     33 
2,           7,     32 
2,           7,     23 
2,           7,     30 
2,           8,     10
2,           8,     29
2,           8,     14 
2,           8,      6
2,           8,     19
2,           8,     20
2,           9,     21
2,           9,     31
2,           9,     22
2,           9,      9
2,           9,      4
2,           9,     11
2,          10,     35
2,          10,     26
2,          10,      3
2,          10,      8
2,          10,      2
2,          10,     34
2,          11,     12
2,          11,     16
2,          11,      1
2,          11,     28
2,          11,     13
2,          11,     15
2,          12,     25
2,          12,     17
2,          12,     36
2,          12,     18
2,          12,      5
2,          12,     27
3,          13,     35 
3,          13,     17 
3,          13,     33
3,          13,     11
3,          13,     29
3,          13,     13
3,          14,     21 
3,          14,     12 
3,          14,     26
3,          14,      7
3,          14,     36
3,          14,     20
3,          15,     25 
3,          15,     14
3,          15,     22
3,          15,     32
3,          15,      1
3,          15,     34
3,          16,     18 
3,          16,     28
3,          16,      6
3,          16,     31
3,          16,      3
3,          16,      5
3,          17,      4
3,          17,     16
3,          17,      8
3,          17,     19
3,          17,     23
3,          17,     30
3,          18,     27 
3,          18,     24 
3,          18,      9
3,          18,      2
3,          18,     10
3,          18,     15
4,          19,      6
4,          19,     11 
4,          19,     32
4,          19,     36
4,          19,     16
4,          19,      2
4,          20,     17 
4,          20,     20 
4,          20,      3
4,          20,     24
4,          20,      1
4,          20,      4
4,          21,     22 
4,          21,     23
4,          21,     29
4,          21,     18
4,          21,     15
4,          21,     26
4,          22,     25 
4,          22,      9
4,          22,     35
4,          22,     28
4,          22,      7
4,          22,     19
4,          23,     21 
4,          23,     13 
4,          23,      5
4,          23,     34
4,          23,     10
4,          23,     30
4,          24,     31 
4,          24,      8
4,          24,     12
4,          24,     27
4,          24,     33
4,          24,     14
5,          25,     29
5,          25,     16
5,          25,     21
5,          25,      7
5,          25,     27
5,          25,      3
5,          26,     31 
5,          26,     23 
5,          26,     10
5,          26,     36
5,          26,      1
5,          26,     35
5,          27,     24 
5,          27,     19
5,          27,     14
5,          27,     11
5,          27,      5
5,          27,     26
5,          28,     28 
5,          28,      2
5,          28,     22
5,          28,     30
5,          28,     17
5,          28,     12
5,          29,     33 
5,          29,      4
5,          29,      6
5,          29,     25
5,          29,     15
5,          29,     34
5,          30,     32 
5,          30,      8
5,          30,     18
5,          30,      9
5,          30,     13
5,          30,     20



==> Theta_6_replicates.csv <==
Replicate,  Block,  Variety
1,           1,      5
1,           1,     13 
1,           1,     21
1,           1,      4
1,           1,     35
1,           1,     23
1,           2,     16 
1,           2,     10 
1,           2,     22
1,           2,     19
1,           2,     32
1,           2,     31
1,           3,     14 
1,           3,     29
1,           3,      3
1,           3,      9
1,           3,      1
1,           3,     25
1,           4,     33 
1,           4,     24
1,           4,     36
1,           4,     27
1,           4,     12
1,           4,     15
1,           5,      6 
1,           5,     18
1,           5,     11
1,           5,      7
1,           5,     28
1,           5,      2
1,           6,     30 
1,           6,     20
1,           6,     17
1,           6,     26
1,           6,     34
1,           6,      8
2,           7,     27
2,           7,     19
2,           7,      2 
2,           7,     23 
2,           7,     34 
2,           7,      9
2,           8,     26
2,           8,      3
2,           8,     15
2,           8,      6
2,           8,      7
2,           8,     21
2,           9,     11
2,           9,     20
2,           9,     14
2,           9,     33
2,           9,     31
2,           9,     35
2,          10,     29
2,          10,     13
2,          10,     16
2,          10,     30
2,          10,     24
2,          10,     28
2,          11,      5
2,          11,     25
2,          11,     32
2,          11,     22
2,          11,     12
2,          11,      8
2,          12,      1
2,          12,     10
2,          12,     17
2,          12,     18
2,          12,      4
2,          12,     36
3,          13,      3
3,          13,     11 
3,          13,     17
3,          13,     24
3,          13,     35
3,          13,     22
3,          14,     21 
3,          14,     30 
3,          14,      2
3,          14,     25
3,          14,     33
3,          14,     16
3,          15,     10 
3,          15,     20
3,          15,      6
3,          15,      5
3,          15,     27
3,          15,     29
3,          16,     26 
3,          16,     32
3,          16,     14
3,          16,     36
3,          16,     28
3,          16,     23
3,          17,     13 
3,          17,     19
3,          17,      7
3,          17,     34
3,          17,      1
3,          17,     12
3,          18,      4 
3,          18,      8
3,          18,     15
3,          18,     31
3,          18,      9
3,          18,     18
4,          19,     36 
4,          19,     21
4,          19,     19
4,          19,      8
4,          19,     29
4,          19,     11
4,          20,     34 
4,          20,     28 
4,          20,     10
4,          20,     35
4,          20,     15
4,          20,     25
4,          21,     33 
4,          21,     32
4,          21,     13
4,          21,     17
4,          21,      9
4,          21,      6
4,          22,     26 
4,          22,     31
4,          22,      1
4,          22,      2
4,          22,      5
4,          22,     24
4,          23,      3
4,          23,     18
4,          23,     12
4,          23,     16
4,          23,     20
4,          23,     23
4,          24,     14 
4,          24,     30
4,          24,     27
4,          24,      7
4,          24,      4
4,          24,     22
5,          25,      7
5,          25,      8
5,          25,     23
5,          25,     33
5,          25,     24
5,          25,     10
5,          26,     20 
5,          26,     28 
5,          26,     21
5,          26,     22
5,          26,      9
5,          26,      1
5,          27,     31
5,          27,      6
5,          27,      3
5,          27,     34
5,          27,     36
5,          27,     30
5,          28,     13 
5,          28,     11
5,          28,     27
5,          28,     25
5,          28,     26
5,          28,     18
5,          29,     16 
5,          29,     19
5,          29,     17
5,          29,      5
5,          29,     15
5,          29,     14
5,          30,     12 
5,          30,     35 
5,          30,      4
5,          30,      2
5,          30,     29
5,          30,     32
6,          31,     14 
6,          31,     24
6,          31,     18
6,          31,     32
6,          31,     21
6,          31,     34
6,          32,     13 
6,          32,     36
6,          32,     15
6,          32,      2
6,          32,     22
6,          32,     20
6,          33,     27 
6,          33,      6
6,          33,      8
6,          33,     16
6,          33,      1
6,          33,     35
6,          34,     12 
6,          34,     30 
6,          34,     11
6,          34,      9
6,          34,     26
6,          34,     10
6,          35,     29 
6,          35,     17
6,          35,     25
6,          35,     31
6,          35,     23
6,          35,      7
6,          36,     19 
6,          36,     33
6,          36,      5
6,          36,      4
6,          36,     28
6,          36,      3



==> Theta_7_replicates.csv <==
Replicate,  Block,  Variety
1,           1,     36
1,           1,     19
1,           1,     15
1,           1,      2
1,           1,      9
1,           1,     18
1,           2,     28
1,           2,      3
1,           2,     20
1,           2,      6
1,           2,     27
1,           2,     23
1,           3,      4
1,           3,     32
1,           3,     13
1,           3,      5
1,           3,     29
1,           3,      7
1,           4,     30
1,           4,     34
1,           4,      8
1,           4,     10
1,           4,     17
1,           4,     35
1,           5,     16
1,           5,     22
1,           5,     25
1,           5,     31
1,           5,      1
1,           5,     12
1,           6,     11 
1,           6,     21
1,           6,     24
1,           6,     14
1,           6,     26
1,           6,     33
2,           7,     25
2,           7,      9
2,           7,     27
2,           7,     11
2,           7,     29
2,           7,     34
2,           8,     16
2,           8,     24
2,           8,      8 
2,           8,      3
2,           8,     36
2,           8,      7
2,           9,     28
2,           9,      1
2,           9,      4
2,           9,     10
2,           9,     33
2,           9,      2
2,          10,     35
2,          10,     21
2,          10,     32
2,          10,     15
2,          10,     31
2,          10,     23
2,          11,     13
2,          11,     17
2,          11,     14
2,          11,     20
2,          11,     19
2,          11,     12
2,          12,     26
2,          12,     18
2,          12,     30
2,          12,      6
2,          12,      5
2,          12,     22
3,          13,     34 
3,          13,     36
3,          13,      6
3,          13,     21
3,          13,      4
3,          13,     12
3,          14,     26 
3,          14,      3
3,          14,     15
3,          14,      1
3,          14,     17
3,          14,     29
3,          15,     27
3,          15,     19
3,          15,     33
3,          15,      7
3,          15,     35
3,          15,     22
3,          16,     30 
3,          16,     16
3,          16,      2
3,          16,     11
3,          16,     20
3,          16,     32
3,          17,     23 
3,          17,     25
3,          17,     24
3,          17,     18
3,          17,     13
3,          17,     10
3,          18,      5
3,          18,      8
3,          18,     14
3,          18,     31
3,          18,     28
3,          18,      9
4,          19,      5
4,          19,     11 
4,          19,     23
4,          19,     36
4,          19,     17
4,          19,     33
4,          20,     25
4,          20,      3
4,          20,     31
4,          20,     19
4,          20,     30
4,          20,      4
4,          21,      2
4,          21,     14
4,          21,      6
4,          21,     24
4,          21,     29
4,          21,     35
4,          22,     28 
4,          22,     22
4,          22,     15
4,          22,     13
4,          22,     34
4,          22,     16
4,          23,      9
4,          23,      7
4,          23,     10
4,          23,     20
4,          23,     12
4,          23,     26
4,          24,      1
4,          24,     27
4,          24,     32
4,          24,     21
4,          24,      8
4,          24,     18
5,          25,     16
5,          25,     17
5,          25,     18
5,          25,     27
5,          25,      4
5,          25,     14
5,          26,     29 
5,          26,     12
5,          26,      8
5,          26,     23
5,          26,     22
5,          26,      2
5,          27,      5
5,          27,     36
5,          27,     35
5,          27,     25
5,          27,     20
5,          27,      1
5,          28,      3
5,          28,     30
5,          28,     13
5,          28,     33
5,          28,     21
5,          28,      9
5,          29,     26
5,          29,     28
5,          29,     32
5,          29,     24
5,          29,     19
5,          29,     34
5,          30,      6
5,          30,     11
5,          30,     10
5,          30,      7
5,          30,     15
5,          30,     31
6,          31,      7
6,          31,     17 
6,          31,      2
6,          31,     21
6,          31,     28
6,          31,     25
6,          32,      4
6,          32,     23
6,          32,     16
6,          32,      9
6,          32,     35
6,          32,     26
6,          33,     10 
6,          33,     22 
6,          33,     32
6,          33,     36
6,          33,      3
6,          33,     14
6,          34,     13 
6,          34,     11 
6,          34,      8
6,          34,     19
6,          34,      6
6,          34,      1
6,          35,     29
6,          35,     18
6,          35,     31
6,          35,     20
6,          35,     33
6,          35,     34
6,          36,     12 
6,          36,     27
6,          36,     24
6,          36,     30
6,          36,      5
6,          36,     15
7,          37,      2
7,          37,     36
7,          37,     26
7,          37,     13
7,          37,     31
7,          37,     27
7,          38,     17 
7,          38,     33
7,          38,      9
7,          38,     25
7,          38,      6
7,          38,     32
7,          39,     19
7,          39,     16
7,          39,      5
7,          39,     10
7,          39,     21
7,          39,     29
7,          40,     15
7,          40,     24
7,          40,     20
7,          40,      4
7,          40,     22
7,          40,      8
7,          41,      7
7,          41,     23
7,          41,     34
7,          41,     14
7,          41,     30
7,          41,      1
7,          42,      3
7,          42,     35
7,          42,     28
7,          42,     12
7,          42,     11
7,          42,     18



==> Theta_8_replicates.csv <==
Replicate,  Block,  Variety
1,           1,      2
1,           1,     29
1,           1,     18
1,           1,     33
1,           1,      6
1,           1,     17
1,           2,     24
1,           2,      9
1,           2,     25
1,           2,      7
1,           2,     27
1,           2,     11
1,           3,     13
1,           3,     34
1,           3,      1
1,           3,     14
1,           3,     12
1,           3,      8
1,           4,     20 
1,           4,     15
1,           4,     16
1,           4,     28
1,           4,      3
1,           4,      4
1,           5,     19
1,           5,     36
1,           5,     30
1,           5,     23
1,           5,     26
1,           5,     10
1,           6,     22 
1,           6,     31
1,           6,     32
1,           6,      5
1,           6,     21
1,           6,     35
2,           7,     32 
2,           7,     24
2,           7,     30 
2,           7,     17
2,           7,     22 
2,           7,     28
2,           8,     33 
2,           8,     11 
2,           8,     35 
2,           8,     18
2,           8,     26
2,           8,     14
2,           9,      4
2,           9,     29
2,           9,      8
2,           9,     27
2,           9,     10
2,           9,      3
2,          10,      5
2,          10,     16
2,          10,     36
2,          10,      1
2,          10,     25
2,          10,      7
2,          11,      6
2,          11,     20
2,          11,     21
2,          11,     23
2,          11,     13
2,          11,      9
2,          12,     12
2,          12,      2
2,          12,     31
2,          12,     19
2,          12,     34
2,          12,     15
3,          13,     11 
3,          13,     15 
3,          13,      4
3,          13,     12
3,          13,     21
3,          13,     30
3,          14,     31 
3,          14,     10
3,          14,      9
3,          14,     26
3,          14,     33
3,          14,     16
3,          15,      5
3,          15,     22
3,          15,     34
3,          15,      3
3,          15,      7
3,          15,     18
3,          16,     25 
3,          16,     20
3,          16,     24
3,          16,     14
3,          16,     19
3,          16,     17
3,          17,     35
3,          17,      8
3,          17,      1
3,          17,     29
3,          17,     23
3,          17,     28
3,          18,     13
3,          18,     27 
3,          18,      2
3,          18,     36
3,          18,      6
3,          18,     32
4,          19,     30
4,          19,     15 
4,          19,     35
4,          19,     13
4,          19,     33
4,          19,      7
4,          20,     11
4,          20,      2
4,          20,     20
4,          20,      5
4,          20,     23
4,          20,      3
4,          21,     25 
4,          21,     10
4,          21,      6
4,          21,     22
4,          21,      1
4,          21,     12
4,          22,     31 
4,          22,     24
4,          22,     14
4,          22,      4
4,          22,     29
4,          22,     36
4,          23,     19
4,          23,     32
4,          23,     18
4,          23,      8
4,          23,     28
4,          23,      9
4,          24,     16
4,          24,     34
4,          24,     21
4,          24,     26
4,          24,     27
4,          24,     17
5,          25,      2
5,          25,      4
5,          25,     26
5,          25,      1
5,          25,      9
5,          25,     22
5,          26,      8
5,          26,     23
5,          26,     31
5,          26,      7
5,          26,     17
5,          26,     11
5,          27,     12
5,          27,     28
5,          27,      5
5,          27,     27
5,          27,     19
5,          27,     33
5,          28,      6
5,          28,     30
5,          28,     14
5,          28,     32
5,          28,     16
5,          28,      3
5,          29,     35
5,          29,     34
5,          29,     10
5,          29,     13
5,          29,     20
5,          29,     24
5,          30,     21
5,          30,     36
5,          30,     15
5,          30,     29
5,          30,     25
5,          30,     18
6,          31,     14 
6,          31,      5
6,          31,     30
6,          31,     29
6,          31,      9
6,          31,     34
6,          32,     20
6,          32,     21
6,          32,      8
6,          32,     36
6,          32,     22
6,          32,     33
6,          33,     35 
6,          33,      7
6,          33,      6
6,          33,     27
6,          33,     19
6,          33,      4
6,          34,     31
6,          34,     26 
6,          34,     28
6,          34,     25
6,          34,     13
6,          34,      3
6,          35,     15
6,          35,      1
6,          35,     32
6,          35,     10
6,          35,     11
6,          35,     17
6,          36,     12
6,          36,     16
6,          36,      2
6,          36,     23
6,          36,     24
6,          36,     18
7,          37,     21
7,          37,     28
7,          37,      2
7,          37,     10
7,          37,     14
7,          37,      7
7,          38,     27
7,          38,     30
7,          38,      1
7,          38,     20
7,          38,     18
7,          38,     31
7,          39,     35
7,          39,      3
7,          39,     36
7,          39,     17
7,          39,      9
7,          39,     12
7,          40,     15
7,          40,     24
7,          40,      8
7,          40,      5
7,          40,      6
7,          40,     26
7,          41,     23
7,          41,     25 
7,          41,      4
7,          41,     32
7,          41,     33
7,          41,     34
7,          42,     13 
7,          42,     11
7,          42,     16
7,          42,     22
7,          42,     29
7,          42,     19
8,          43,     29
8,          43,     32
8,          43,     12
8,          43,     20
8,          43,     26
8,          43,      7
8,          44,     13
8,          44,     17
8,          44,      5
8,          44,      4
8,          44,     18
8,          44,     10
8,          45,     19 
8,          45,     33
8,          45,     24
8,          45,     21
8,          45,      3
8,          45,      1
8,          46,      2
8,          46,     35
8,          46,      8
8,          46,     25
8,          46,     30
8,          46,     16
8,          47,     22
8,          47,     23
8,          47,     27
8,          47,      9
8,          47,     14
8,          47,     15
8,          48,     36
8,          48,     11
8,          48,     34
8,          48,     31
8,          48,     28
8,          48,      6



==> readme.txt <==
This zipped archive contains comma-separated files (suitable for reading into R or Excel) of the designs constructed in the paper. Each file has three columns. The first shows the replicate number; the second shows the block number; and the third shows the variety number. The first row contains headers.

The file Gamma.csv contains the 8-replicate design \Gamma_8^{RC} from Section 3 of the paper. For designs with r replicates, with r<8, use the first r replicates.

The file Delta.csv similarly contains the 8-replicate design \Delta_8^{RC} from Section 5. Again, for r replicates with r<8, use the first r replicates.

The files Theta_4_replicates.csv, ..., Theta_8_replicates.csv contain the designs \Theta_4, ..., \Theta_8 from Section 4, with 4, ..., 8 replicates.


